Quantifying uncertainty in high-throughput density functional theory: a comparison of AFLOW, Materials Project, and OQMD

A central challenge in high throughput density functional theory (HT-DFT) calculations is selecting a combination of input parameters and post-processing techniques that can be used across all materials classes, while also managing accuracy-cost tradeoffs. To investigate the effects of these parameter choices, we consolidate three large HT-DFT databases: Automatic-FLOW (AFLOW), the Materials Project (MP), and the Open Quantum Materials Database (OQMD), and compare reported properties across each pair of databases for materials calculated using the same initial crystal structure. We find that HT-DFT formation energies and volumes are generally more reproducible than band gaps and total magnetizations; for instance, a notable fraction of records disagree on whether a material is metallic (up to 7%) or magnetic (up to 15%). The variance between calculated properties is as high as 0.105 eV/atom (median relative absolute difference, or MRAD, of 6%) for formation energy, 0.65 {\AA}$^3$/atom (MRAD of 4%) for volume, 0.21 eV (MRAD of 9%) for band gap, and 0.15 $\mu_{\rm B}$/formula unit (MRAD of 8%) for total magnetization, comparable to the differences between DFT and experiment. We trace some of the larger discrepancies to choices involving pseudopotentials, the DFT+U formalism, and elemental reference states, and argue that further standardization of HT-DFT would be beneficial to reproducibility.

==> figures/periodic_table_plots/elemental_data.yml <==
Ac:
  atomic_radii: 195.0
  boil: 3471.0
  color: '#70ABFA'
  covalent_radii: -1.0
  d_elec: 1.0
  density: 10.0699996948
  electronegativity: 1.10000002384
  f_elec: 0.0
  first_ionization_energy: 5.17000007629
  group: 0.0
  mass: 227.0
  melt: 1323.15002441
  name: Actinium
  p_elec: 0.0
  period: 7.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 35.659698, a2: 23.103201, a3: 12.5977, a4: 4.08655, b1: 0.589092,
    b2: 3.65155, b3: 18.599001, b4: 117.019997, c: 13.5266}
  specific_heat: 0.119999997318
  symbol: Ac
  van_der_waals_radii: -1.0
  volume: 44.8699989319
  z: 89.0
Ag:
  HHI_P: 1200.0
  HHI_R: 1400.0
  atomic_radii: 160.0
  boil: 2435.0
  color: '#C0C0C0'
  covalent_radii: 153.0
  d_elec: 10.0
  density: 10.5010004044
  electronegativity: 1.92999994755
  f_elec: 0.0
  first_ionization_energy: 7.57620000839
  group: 11.0
  mass: 107.867996216
  melt: 1234.15002441
  name: Silver
  p_elec: 0.0
  period: 5.0
  production: 0.0750000029802
  s_elec: 1.0
  scattering_factors: {a1: 19.2808, a2: 16.688499, a3: 4.8045, a4: 1.0463, b1: 0.6446,
    b2: 7.4726, b3: 24.6605, b4: 99.815598, c: 5.179}
  specific_heat: 0.234999999404
  symbol: Ag
  van_der_waals_radii: 172.0
  volume: 17.4099998474
  z: 47.0
Al:
  HHI_P: 1600.0
  HHI_R: 1000.0
  atomic_radii: 125.0
  boil: 2792.0
  color: '#BFA6A6'
  covalent_radii: 118.0
  d_elec: 0.0
  density: 2.69799995422
  electronegativity: 1.61000001431
  f_elec: 0.0
  first_ionization_energy: 5.98577022552
  group: 13.0
  mass: 26.9815006256
  melt: 933.400024414
  name: Aluminium
  p_elec: 1.0
  period: 3.0
  production: 82300.0
  s_elec: 2.0
  scattering_factors: {a1: 6.4202, a2: 1.9002, a3: 1.5936, a4: 1.9646, b1: 3.0387,
    b2: 0.7426, b3: 31.547199, b4: 85.0886, c: 1.1151}
  specific_heat: 0.897000014782
  symbol: Al
  van_der_waals_radii: -1.0
  volume: 16.4799995422
  z: 13.0
Am:
  atomic_radii: 175.0
  boil: 2880.0
  color: '#545CF2'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 13.6899995804
  electronegativity: 1.29999995232
  f_elec: 7.0
  first_ionization_energy: 5.97380018234
  group: 0.0
  mass: 243.0
  melt: 1267.15002441
  name: Americium
  p_elec: 0.0
  period: 7.0
  production: 8.0
  s_elec: 2.0
  scattering_factors: {a1: 36.670601, a2: 24.099199, a3: 17.341499, a4: 3.49331, b1: 0.483629,
    b2: 3.20647, b3: 14.3136, b4: 102.273003, c: 13.3592}
  specific_heat: -1.0
  symbol: Am
  van_der_waals_radii: -1.0
  volume: -1.0
  z: 95.0
Ar:
  atomic_radii: 71.0
  boil: 87.3000030518
  color: '#80D1E3'
  covalent_radii: 97.0
  d_elec: 0.0
  density: 0.00178369996138
  electronegativity: 0.0
  f_elec: 0.0
  first_ionization_energy: 15.7595996857
  group: 18.0
  mass: 39.9480018616
  melt: 83.9599990845
  name: Argon
  p_elec: 6.0
  period: 3.0
  production: 3.5
  s_elec: 2.0
  scattering_factors: {a1: 7.4845, a2: 6.7723, a3: 0.6539, a4: 1.6442, b1: 0.9072,
    b2: 14.8407, b3: 43.8983, b4: 33.392899, c: 1.4445}
  specific_heat: 0.519999980927
  symbol: Ar
  van_der_waals_radii: 188.0
  volume: 33.7999992371
  z: 18.0
As:
  HHI_P: 3300.0
  HHI_R: 4000.0
  atomic_radii: 115.0
  boil: 887.0
  color: '#BD80E3'
  covalent_radii: 119.0
  d_elec: 10.0
  density: 5.77600002289
  electronegativity: 2.18000006676
  f_elec: 0.0
  first_ionization_energy: 9.78859996796
  group: 15.0
  mass: 74.9216003418
  melt: 1090.16003418
  name: Arsenic
  p_elec: 3.0
  period: 4.0
  production: 1.79999995232
  s_elec: 2.0
  scattering_factors: {a1: 10.6723, a2: 6.0701, a3: 3.4313, a4: 4.2779, b1: 2.6345,
    b2: 0.2647, b3: 12.9479, b4: 47.797199, c: 2.531}
  specific_heat: 0.328999996185
  symbol: As
  van_der_waals_radii: 185.0
  volume: 23.8974990845
  z: 33.0
At:
  atomic_radii: -1.0
  boil: 610.0
  color: '#754F45'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 7.0
  electronegativity: 2.20000004768
  f_elec: 0.0
  first_ionization_energy: -1.0
  group: 17.0
  mass: 210.0
  melt: 575.150024414
  name: Astatine
  p_elec: 0.0
  period: 6.0
  production: 0.0010000000475
  s_elec: 0.0
  scattering_factors: {a1: 35.316299, a2: 19.021099, a3: 9.49887, a4: 7.42518, b1: 0.68587,
    b2: 3.97458, b3: 11.3824, b4: 45.4715, c: 13.7108}
  specific_heat: -1.0
  symbol: At
  van_der_waals_radii: -1.0
  volume: -1.0
  z: 85.0
Au:
  HHI_P: 1100.0
  HHI_R: 1000.0
  atomic_radii: 135.0
  boil: 3129.0
  color: '#FFD123'
  covalent_radii: 144.0
  d_elec: 10.0
  density: 19.281999588
  electronegativity: 2.53999996185
  f_elec: 14.0
  first_ionization_energy: 9.22550010681
  group: 11.0
  mass: 196.966995239
  melt: 1337.72998047
  name: Gold
  p_elec: 0.0
  period: 6.0
  production: 0.00400000018999
  s_elec: 1.0
  scattering_factors: {a1: 16.881901, a2: 18.591299, a3: 25.558201, a4: 5.86, b1: 0.4611,
    b2: 8.6216, b3: 1.4826, b4: 36.395599, c: 12.0658}
  specific_heat: 0.128999993205
  symbol: Au
  van_der_waals_radii: 166.0
  volume: 17.7099990845
  z: 79.0
B:
  HHI_P: 2900.0
  HHI_R: 2000.0
  atomic_radii: 85.0
  boil: 4200.0
  color: '#FFB5B5'
  covalent_radii: 82.0
  d_elec: 0.0
  density: 2.33999991417
  electronegativity: 2.03999996185
  f_elec: 0.0
  first_ionization_energy: 8.2980298996
  group: 13.0
  mass: 10.8109998703
  melt: 2573.14990234
  name: Boron
  p_elec: 1.0
  period: 2.0
  production: 10.0
  s_elec: 4.0
  scattering_factors: {a1: 2.0545, a2: 1.3326, a3: 1.0979, a4: 0.7068, b1: 23.2185,
    b2: 1.021, b3: 60.3498, b4: 0.1403, c: -0.1932}
  specific_heat: 1.02600002289
  symbol: B
  van_der_waals_radii: -1.0
  volume: 7.18499994278
  z: 5.0
Ba:
  HHI_P: 3000.0
  HHI_R: 2300.0
  atomic_radii: 215.0
  boil: 2170.0
  color: '#00C900'
  covalent_radii: 198.0
  d_elec: 0.0
  density: 3.59400010109
  electronegativity: 0.889999985695
  f_elec: 0.0
  first_ionization_energy: 5.21169996262
  group: 2.0
  mass: 137.32699585
  melt: 1002.15002441
  name: Barium
  p_elec: 0.0
  period: 6.0
  production: 425.0
  s_elec: 2.0
  scattering_factors: {a1: 20.3361, a2: 19.297001, a3: 10.888, a4: 2.6959, b1: 3.216,
    b2: 0.2756, b3: 20.2073, b4: 167.201996, c: 2.7731}
  specific_heat: 0.203999996185
  symbol: Ba
  van_der_waals_radii: -1.0
  volume: 63.0099983215
  z: 56.0
Be:
  HHI_P: 8000.0
  HHI_R: 4000.0
  atomic_radii: 105.0
  boil: 2742.0
  color: '#C2FF00'
  covalent_radii: 90.0
  d_elec: 0.0
  density: 1.85000002384
  electronegativity: 1.57000005245
  f_elec: 0.0
  first_ionization_energy: 9.32269954681
  group: 2.0
  mass: 9.01218032837
  melt: 1560.15002441
  name: Beryllium
  p_elec: 0.0
  period: 2.0
  production: 2.79999995232
  s_elec: 4.0
  scattering_factors: {a1: 1.5919, a2: 1.1278, a3: 0.5391, a4: 0.7029, b1: 43.6427,
    b2: 1.8623, b3: 103.483002, b4: 0.542, c: 0.0385}
  specific_heat: 1.82500004768
  symbol: Be
  van_der_waals_radii: -1.0
  volume: 7.90999984741
  z: 4.0
Bh: {atomic_radii: -1.0, boil: -1.0, color: '#E00038', covalent_radii: -1.0, d_elec: 0.0,
  density: 37.0, electronegativity: -1.0, f_elec: 0.0, first_ionization_energy: -1.0,
  group: 7.0, mass: 264.0, melt: -1.0, name: Bohrium, p_elec: 0.0, period: 7.0, production: 0.0,
  s_elec: 0.0, specific_heat: -1.0, symbol: Bh, van_der_waals_radii: -1.0, volume: -1.0,
  z: 107.0}
Bi:
  HHI_P: 5300.0
  HHI_R: 6000.0
  atomic_radii: 160.0
  boil: 1837.0
  color: '#9E4FB5'
  covalent_radii: 146.0
  d_elec: 10.0
  density: 9.80700016022
  electronegativity: 2.01999998093
  f_elec: 14.0
  first_ionization_energy: 7.28560018539
  group: 15.0
  mass: 208.979995728
  melt: 544.66998291
  name: Bismuth
  p_elec: 3.0
  period: 6.0
  production: 0.00899999961257
  s_elec: 2.0
  scattering_factors: {a1: 33.3689, a2: 12.951, a3: 16.5877, a4: 6.4692, b1: 0.704,
    b2: 2.9238, b3: 8.7937, b4: 48.0093, c: 13.5782}
  specific_heat: 0.122000001371
  symbol: Bi
  van_der_waals_radii: -1.0
  volume: 36.0900001526
  z: 83.0
Bk:
  atomic_radii: -1.0
  boil: 983.0
  color: '#8A4FE3'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 14.7899999619
  electronegativity: 1.29999995232
  f_elec: 0.0
  first_ionization_energy: 6.19789981842
  group: 0.0
  mass: 247.0
  melt: 1259.15002441
  name: Berkelium
  p_elec: 0.0
  period: 7.0
  production: 0.0
  s_elec: 0.0
  scattering_factors: {a1: 36.788101, a2: 24.7736, a3: 17.891899, a4: 4.23284, b1: 0.451018,
    b2: 3.04619, b3: 12.8946, b4: 86.002998, c: 13.2754}
  specific_heat: -1.0
  symbol: Bk
  van_der_waals_radii: -1.0
  volume: -1.0
  z: 97.0
Br:
  HHI_P: 3300.0
  HHI_R: 6900.0
  atomic_radii: 115.0
  boil: 332.0
  color: '#A62929'
  covalent_radii: 114.0
  d_elec: 10.0
  density: 3.12199997902
  electronegativity: 2.96000003815
  f_elec: 0.0
  first_ionization_energy: 11.8137998581
  group: 17.0
  mass: 79.9039993286
  melt: 266.049987793
  name: Bromine
  p_elec: 5.0
  period: 4.0
  production: 2.40000009537
  s_elec: 2.0
  scattering_factors: {a1: 17.1789, a2: 5.2358, a3: 5.6377, a4: 3.9851, b1: 2.1723,
    b2: 16.579599, b3: 0.2609, b4: 41.4328, c: 2.9557}
  specific_heat: 0.474000006914
  symbol: Br
  van_der_waals_radii: 185.0
  volume: 31.5475006104
  z: 35.0
C:
  HHI_P: 500.0
  HHI_R: 500.0
  atomic_radii: 70.0
  boil: 4300.0
  color: '#909090'
  covalent_radii: 77.0
  d_elec: 0.0
  density: 2.26699995995
  electronegativity: 2.54999995232
  f_elec: 0.0
  first_ionization_energy: 11.2602996826
  group: 14.0
  mass: 12.0107002258
  melt: 3948.15991211
  name: Carbon
  p_elec: 2.0
  period: 2.0
  production: 200.0
  s_elec: 4.0
  scattering_factors: {a1: 2.31, a2: 1.02, a3: 1.5886, a4: 0.865, b1: 20.843901, b2: 10.2075,
    b3: 0.5687, b4: 51.651199, c: 0.2156}
  specific_heat: 0.708999991417
  symbol: C
  van_der_waals_radii: 170.0
  volume: 11.7574996948
  z: 6.0
Ca:
  HHI_P: 3900.0
  HHI_R: 1500.0
  atomic_radii: 180.0
  boil: 1757.0
  color: '#3DFF00'
  covalent_radii: 174.0
  d_elec: 0.0
  density: 1.53999996185
  electronegativity: 1.0
  f_elec: 0.0
  first_ionization_energy: 6.11316013336
  group: 2.0
  mass: 40.077999115
  melt: 1112.15002441
  name: Calcium
  p_elec: 0.0
  period: 4.0
  production: 41500.0
  s_elec: 2.0
  scattering_factors: {a1: 8.6266, a2: 7.3873, a3: 1.5899, a4: 1.0211, b1: 10.4421,
    b2: 0.6599, b3: 85.748398, b4: 178.436996, c: 1.3751}
  specific_heat: 0.647000014782
  symbol: Ca
  van_der_waals_radii: -1.0
  volume: 39.7599983215
  z: 20.0
Cd:
  HHI_P: 1700.0
  HHI_R: 1300.0
  atomic_radii: 155.0
  boil: 1040.0
  color: '#FFD98F'
  covalent_radii: 148.0
  d_elec: 10.0
  density: 8.68999958038
  electronegativity: 1.69000005722
  f_elec: 0.0
  first_ionization_energy: 8.99380016327
  group: 12.0
  mass: 112.411003113
  melt: 594.33001709
  name: Cadmium
  p_elec: 0.0
  period: 5.0
  production: 0.158999994397
  s_elec: 2.0
  scattering_factors: {a1: 19.221399, a2: 17.6444, a3: 4.461, a4: 1.6029, b1: 0.5946,
    b2: 6.9089, b3: 24.7008, b4: 87.482498, c: 5.0694}
  specific_heat: 0.231999993324
  symbol: Cd
  van_der_waals_radii: 158.0
  volume: 21.9599990845
  z: 48.0
Ce:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 185.0
  boil: 3716.0
  color: '#FFFFC7'
  covalent_radii: -1.0
  d_elec: 1.0
  density: 6.76999998093
  electronegativity: 1.12000000477
  f_elec: 1.0
  first_ionization_energy: 5.53870010376
  group: 0.0
  mass: 140.115997314
  melt: 1071.15002441
  name: Cerium
  p_elec: 0.0
  period: 6.0
  production: 66.5
  s_elec: 2.0
  scattering_factors: {a1: 21.167101, a2: 19.769501, a3: 11.8513, a4: 3.33049, b1: 2.81219,
    b2: 0.226836, b3: 17.608299, b4: 127.112999, c: 1.86264}
  specific_heat: 0.192000001669
  symbol: Ce
  van_der_waals_radii: -1.0
  volume: 37.2000007629
  z: 58.0
Cf:
  atomic_radii: -1.0
  boil: 1173.0
  color: '#A136D4'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 15.1000003815
  electronegativity: 1.29999995232
  f_elec: 0.0
  first_ionization_energy: 6.28170013428
  group: 0.0
  mass: 251.0
  melt: 1925.15002441
  name: Californium
  p_elec: 0.0
  period: 7.0
  production: 0.0
  s_elec: 0.0
  scattering_factors: {a1: 36.918499, a2: 25.199499, a3: 18.331699, a4: 4.24391, b1: 0.437533,
    b2: 3.00775, b3: 12.4044, b4: 83.788101, c: 13.2674}
  specific_heat: -1.0
  symbol: Cf
  van_der_waals_radii: -1.0
  volume: -1.0
  z: 98.0
Cl:
  HHI_P: 1500.0
  HHI_R: 1500.0
  atomic_radii: 100.0
  boil: 239.11000061
  color: '#1FF01F'
  covalent_radii: 99.0
  d_elec: 0.0
  density: 0.00321400002576
  electronegativity: 3.16000008583
  f_elec: 0.0
  first_ionization_energy: 12.9675998688
  group: 17.0
  mass: 35.452999115
  melt: 172.309997559
  name: Chlorine
  p_elec: 5.0
  period: 3.0
  production: 145.0
  s_elec: 2.0
  scattering_factors: {a1: 11.4604, a2: 7.1964, a3: 6.2556, a4: 1.6455, b1: 0.0104,
    b2: 1.1662, b3: 18.5194, b4: 47.7784, c: -9.5574}
  specific_heat: 0.479000002146
  symbol: Cl
  van_der_waals_radii: 175.0
  volume: 27.8899993896
  z: 17.0
Cm:
  atomic_radii: -1.0
  boil: 3383.0
  color: '#785CE3'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 13.5100002289
  electronegativity: 1.29999995232
  f_elec: 0.0
  first_ionization_energy: 5.99149990082
  group: 0.0
  mass: 247.0
  melt: 1340.15002441
  name: Curium
  p_elec: 0.0
  period: 7.0
  production: 0.0
  s_elec: 0.0
  scattering_factors: {a1: 36.6488, a2: 24.409599, a3: 17.399, a4: 4.21665, b1: 0.465154,
    b2: 3.08997, b3: 13.4346, b4: 88.483398, c: 13.2887}
  specific_heat: -1.0
  symbol: Cm
  van_der_waals_radii: -1.0
  volume: -1.0
  z: 96.0
Cn: {atomic_radii: -1.0, boil: -1.0, covalent_radii: -1.0, d_elec: 0.0, density: -1.0,
  electronegativity: -1.0, f_elec: 0.0, first_ionization_energy: -1.0, group: 12.0,
  mass: 285.0, melt: -1.0, name: Copernicium, p_elec: 0.0, period: 7.0, production: 0.0,
  s_elec: 0.0, specific_heat: -1.0, symbol: Cn, van_der_waals_radii: -1.0, volume: -1.0,
  z: 112.0}
Co:
  HHI_P: 3100.0
  HHI_R: 2700.0
  atomic_radii: 135.0
  boil: 3200.0
  color: '#F090A0'
  covalent_radii: 121.0
  d_elec: 7.0
  density: 8.85999965668
  electronegativity: 1.87999999523
  f_elec: 0.0
  first_ionization_energy: 7.63980007172
  group: 9.0
  mass: 58.9332008362
  melt: 1768.15002441
  name: Cobalt
  p_elec: 0.0
  period: 4.0
  production: 25.0
  s_elec: 2.0
  scattering_factors: {a1: 12.2841, a2: 7.3409, a3: 4.0034, a4: 2.3488, b1: 4.2791,
    b2: 0.2784, b3: 13.5359, b4: 71.169197, c: 1.0118}
  specific_heat: 0.421000003815
  symbol: Co
  van_der_waals_radii: 163.0
  volume: 10.6649999619
  z: 27.0
Cr:
  HHI_P: 3100.0
  HHI_R: 4100.0
  atomic_radii: 140.0
  boil: 2944.0
  color: '#8A99C7'
  covalent_radii: 127.0
  d_elec: 5.0
  density: 7.15000009537
  electronegativity: 1.65999996662
  f_elec: 0.0
  first_ionization_energy: 6.76649999619
  group: 6.0
  mass: 51.9961013794
  melt: 2130.14990234
  name: Chromium
  p_elec: 0.0
  period: 4.0
  production: 102.0
  s_elec: 1.0
  scattering_factors: {a1: 10.6406, a2: 7.3537, a3: 3.324, a4: 1.4922, b1: 6.1038,
    b2: 0.392, b3: 20.2626, b4: 98.739899, c: 1.1832}
  specific_heat: 0.449000000954
  symbol: Cr
  van_der_waals_radii: -1.0
  volume: 11.3000001907
  z: 24.0
Cs:
  HHI_P: 6000.0
  HHI_R: 6000.0
  atomic_radii: 260.0
  boil: 944.0
  color: '#57178F'
  covalent_radii: 225.0
  d_elec: 0.0
  density: 1.87300002575
  electronegativity: 0.790000021458
  f_elec: 0.0
  first_ionization_energy: 3.8938999176
  group: 1.0
  mass: 132.904998779
  melt: 301.700012207
  name: Caesium
  p_elec: 0.0
  period: 6.0
  production: 3.0
  s_elec: 1.0
  scattering_factors: {a1: 20.3892, a2: 19.106199, a3: 10.662, a4: 1.4953, b1: 3.569,
    b2: 0.3107, b3: 24.387899, b4: 213.904007, c: 3.3352}
  specific_heat: 0.241999998689
  symbol: Cs
  van_der_waals_radii: -1.0
  volume: 115.830001831
  z: 55.0
Cu:
  HHI_P: 1600.0
  HHI_R: 1500.0
  atomic_radii: 135.0
  boil: 2835.0
  color: '#C88033'
  covalent_radii: 138.0
  d_elec: 10.0
  density: 8.96000003815
  electronegativity: 1.89999997616
  f_elec: 0.0
  first_ionization_energy: 7.72637987137
  group: 11.0
  mass: 63.5460014343
  melt: 1357.75
  name: Copper
  p_elec: 0.0
  period: 4.0
  production: 60.0
  s_elec: 1.0
  scattering_factors: {a1: 13.338, a2: 7.1676, a3: 5.6158, a4: 1.6735, b1: 3.5828,
    b2: 0.247, b3: 11.3966, b4: 64.812599, c: 1.191}
  specific_heat: 0.384999990463
  symbol: Cu
  van_der_waals_radii: 140.0
  volume: 11.720000267
  z: 29.0
Db: {atomic_radii: -1.0, boil: -1.0, color: '#D1004F', covalent_radii: -1.0, d_elec: 0.0,
  density: 39.0, electronegativity: -1.0, f_elec: 0.0, first_ionization_energy: -1.0,
  group: 5.0, mass: 262.0, melt: -1.0, name: Dubnium, p_elec: 0.0, period: 7.0, production: 0.0,
  s_elec: 0.0, specific_heat: -1.0, symbol: Db, van_der_waals_radii: -1.0, volume: -1.0,
  z: 105.0}
Ds: {atomic_radii: -1.0, boil: -1.0, covalent_radii: -1.0, d_elec: 0.0, density: -1.0,
  electronegativity: -1.0, f_elec: 0.0, first_ionization_energy: -1.0, group: 10.0,
  mass: 271.0, melt: -1.0, name: Darmstadtium, p_elec: 0.0, period: 7.0, production: 0.0,
  s_elec: 0.0, specific_heat: -1.0, symbol: Ds, van_der_waals_radii: -1.0, volume: -1.0,
  z: 110.0}
Dy:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 175.0
  boil: 2840.0
  color: '#1FFFC7'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 8.55000019073
  electronegativity: 1.22000002861
  f_elec: 10.0
  first_ionization_energy: 5.9388999939
  group: 0.0
  mass: 162.5
  melt: 1680.15002441
  name: Dysprosium
  p_elec: 0.0
  period: 6.0
  production: 5.19999980927
  s_elec: 2.0
  scattering_factors: {a1: 26.507, a2: 17.6383, a3: 14.5596, a4: 2.96577, b1: 2.1802,
    b2: 0.202172, b3: 12.1899, b4: 111.874001, c: 4.29728}
  specific_heat: 0.170000001788
  symbol: Dy
  van_der_waals_radii: -1.0
  volume: 31.486700058
  z: 66.0
Er:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 175.0
  boil: 3503.0
  color: '#00E675'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 9.06599998474
  electronegativity: 1.24000000954
  f_elec: 12.0
  first_ionization_energy: 6.10769987106
  group: 0.0
  mass: 167.259002686
  melt: 1795.15002441
  name: Erbium
  p_elec: 0.0
  period: 6.0
  production: 3.5
  s_elec: 2.0
  scattering_factors: {a1: 27.6563, a2: 16.428499, a3: 14.9779, a4: 2.98233, b1: 2.07356,
    b2: 0.223545, b3: 11.3604, b4: 105.703003, c: 5.92046}
  specific_heat: 0.167999997735
  symbol: Er
  van_der_waals_radii: -1.0
  volume: 30.8250007629
  z: 68.0
Es: {atomic_radii: -1.0, boil: -1.0, color: '#B31FD4', covalent_radii: -1.0, d_elec: 0.0,
  density: 13.5, electronegativity: 1.29999995232, f_elec: 0.0, first_ionization_energy: 6.42000007629,
  group: 0.0, mass: 252.0, melt: 1133.15002441, name: Einsteinium, p_elec: 0.0, period: 7.0,
  production: 0.0, s_elec: 0.0, specific_heat: -1.0, symbol: Es, van_der_waals_radii: -1.0,
  volume: -1.0, z: 99.0}
Eu:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 185.0
  boil: 1802.0
  color: '#61FFC7'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 5.24300003052
  electronegativity: 1.20000004768
  f_elec: 7.0
  first_ionization_energy: 5.67040014267
  group: 0.0
  mass: 151.964004517
  melt: 1095.15002441
  name: Europium
  p_elec: 0.0
  period: 6.0
  production: 2.0
  s_elec: 2.0
  scattering_factors: {a1: 24.627399, a2: 19.0886, a3: 13.7603, a4: 2.9227, b1: 2.3879,
    b2: 0.1942, b3: 13.7546, b4: 123.174004, c: 2.5745}
  specific_heat: 0.181999996305
  symbol: Eu
  van_der_waals_radii: -1.0
  volume: 44.5200004578
  z: 63.0
F:
  HHI_P: 1500.0
  HHI_R: 1500.0
  atomic_radii: 50.0
  boil: 85.0299987793
  color: '#90E050'
  covalent_radii: 71.0
  d_elec: 0.0
  density: 0.00169599999208
  electronegativity: 3.98000001907
  f_elec: 0.0
  first_ionization_energy: 17.4228000641
  group: 17.0
  mass: 18.9983997345
  melt: 53.6300010681
  name: Fluorine
  p_elec: 5.0
  period: 2.0
  production: 585.0
  s_elec: 4.0
  scattering_factors: {a1: 3.5392, a2: 2.6412, a3: 1.517, a4: 1.0243, b1: 10.2825,
    b2: 4.2944, b3: 0.2615, b4: 26.1476, c: 0.2776}
  specific_heat: 0.824000000954
  symbol: F
  van_der_waals_radii: 147.0
  volume: 19.5699996948
  z: 9.0
Fe:
  HHI_P: 2400.0
  HHI_R: 1400.0
  atomic_radii: 140.0
  boil: 3134.0
  color: '#E06633'
  covalent_radii: 125.0
  d_elec: 6.0
  density: 7.87400007248
  electronegativity: 1.83000004292
  f_elec: 0.0
  first_ionization_energy: 7.90240001678
  group: 8.0
  mass: 55.8450012207
  melt: 1808.15002441
  name: Iron
  p_elec: 0.0
  period: 4.0
  production: 56300.0
  s_elec: 2.0
  scattering_factors: {a1: 11.7695, a2: 7.3573, a3: 3.5222, a4: 2.3045, b1: 4.7611,
    b2: 0.3072, b3: 15.3535, b4: 76.880501, c: 1.0369}
  specific_heat: 0.449000000954
  symbol: Fe
  van_der_waals_radii: -1.0
  volume: 11.1599998474
  z: 26.0
Fm: {atomic_radii: -1.0, boil: -1.0, color: '#B31FBA', covalent_radii: -1.0, d_elec: 0.0,
  density: -1.0, electronegativity: 1.29999995232, f_elec: 0.0, first_ionization_energy: 6.5,
  group: 0.0, mass: 257.0, melt: -1.0, name: Fermium, p_elec: 0.0, period: 7.0, production: 0.0,
  s_elec: 0.0, specific_heat: -1.0, symbol: Fm, van_der_waals_radii: -1.0, volume: -1.0,
  z: 100.0}
Fr:
  atomic_radii: -1.0
  boil: 950.0
  color: '#420066'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 1.87000000477
  electronegativity: 0.699999988079
  f_elec: 0.0
  first_ionization_energy: 4.07270002365
  group: 1.0
  mass: 223.0
  melt: 300.149993896
  name: Francium
  p_elec: 0.0
  period: 7.0
  production: 0.0010000000475
  s_elec: 0.0
  scattering_factors: {a1: 35.929901, a2: 23.054701, a3: 12.1439, a4: 2.11253, b1: 0.646453,
    b2: 4.17619, b3: 23.1052, b4: 150.645004, c: 13.7247}
  specific_heat: -1.0
  symbol: Fr
  van_der_waals_radii: -1.0
  volume: -1.0
  z: 87.0
Ga:
  HHI_P: 5500.0
  HHI_R: 1900.0
  atomic_radii: 130.0
  boil: 2477.0
  color: '#C28F8F'
  covalent_radii: 126.0
  d_elec: 10.0
  density: 5.90700006485
  electronegativity: 1.80999994278
  f_elec: 0.0
  first_ionization_energy: 5.99930000305
  group: 13.0
  mass: 69.7229995728
  melt: 302.910003662
  name: Gallium
  p_elec: 1.0
  period: 4.0
  production: 19.0
  s_elec: 2.0
  scattering_factors: {a1: 15.2354, a2: 6.7006, a3: 4.3591, a4: 2.9623, b1: 3.0669,
    b2: 0.2412, b3: 10.7805, b4: 61.413502, c: 1.7189}
  specific_heat: 0.370999991894
  symbol: Ga
  van_der_waals_radii: 187.0
  volume: 20.0300006866
  z: 31.0
Gd:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 180.0
  boil: 3546.0
  color: '#45FFC7'
  covalent_radii: -1.0
  d_elec: 1.0
  density: 7.89499998093
  electronegativity: 1.20000004768
  f_elec: 7.0
  first_ionization_energy: 6.15010023117
  group: 0.0
  mass: 157.25
  melt: 1585.15002441
  name: Gadolinium
  p_elec: 0.0
  period: 6.0
  production: 6.19999980927
  s_elec: 2.0
  scattering_factors: {a1: 25.0709, a2: 19.0798, a3: 13.8518, a4: 3.54545, b1: 2.25341,
    b2: 0.181951, b3: 12.9331, b4: 101.398003, c: 2.4196}
  specific_heat: 0.236000001431
  symbol: Gd
  van_der_waals_radii: -1.0
  volume: 32.5299987793
  z: 64.0
Ge:
  HHI_P: 5300.0
  HHI_R: 1900.0
  atomic_radii: 125.0
  boil: 3106.0
  color: '#668F8F'
  covalent_radii: 122.0
  d_elec: 10.0
  density: 5.32299995422
  electronegativity: 2.00999999046
  f_elec: 0.0
  first_ionization_energy: 7.89940023422
  group: 14.0
  mass: 72.6399993896
  melt: 1211.44995117
  name: Germanium
  p_elec: 2.0
  period: 4.0
  production: 1.5
  s_elec: 2.0
  scattering_factors: {a1: 16.0816, a2: 6.3747, a3: 3.7068, a4: 3.683, b1: 2.8509,
    b2: 0.2516, b3: 11.4468, b4: 54.762501, c: 2.1313}
  specific_heat: 0.319999992847
  symbol: Ge
  van_der_waals_radii: -1.0
  volume: 23.8400001526
  z: 32.0
H:
  atomic_radii: 25.0
  boil: 20.2800006866
  color: '#FFFFFF'
  covalent_radii: 38.0
  d_elec: 0.0
  density: 8.98799989955e-05
  electronegativity: 2.20000004768
  f_elec: 0.0
  first_ionization_energy: 13.598400116
  group: 1.0
  mass: 1.00794005394
  melt: 14.1750001907
  name: Hydrogen
  p_elec: 0.0
  period: 1.0
  production: 1400.0
  s_elec: 1.0
  scattering_factors: {a1: 0.489918, a2: 0.262003, a3: 0.196767, a4: 0.049879, b1: 20.6593,
    b2: 7.74039, b3: 49.551899, b4: 2.20159, c: 0.001305}
  specific_heat: 14.3039999008
  symbol: H
  van_der_waals_radii: 120.0
  volume: 9.64875030518
  z: 1.0
He:
  HHI_P: 3200.0
  HHI_R: 3900.0
  atomic_radii: 31.0
  boil: 4.21999979019
  color: '#D9FFFF'
  covalent_radii: 32.0
  d_elec: 0.0
  density: 0.000178500005859
  electronegativity: 0.0
  f_elec: 0.0
  first_ionization_energy: 24.5874004364
  group: 18.0
  mass: 4.00260019302
  melt: -1.0
  name: Helium
  p_elec: 0.0
  period: 1.0
  production: 0.00800000037998
  s_elec: 2.0
  scattering_factors: {a1: 0.8734, a2: 0.6309, a3: 0.3112, a4: 0.178, b1: 9.1037,
    b2: 3.3568, b3: 22.927601, b4: 0.9821, c: 0.0064}
  specific_heat: 5.19299983978
  symbol: He
  van_der_waals_radii: 140.0
  volume: 15.5200004578
  z: 2.0
Hf:
  HHI_P: 3400.0
  HHI_R: 2600.0
  atomic_radii: 155.0
  boil: 4876.0
  color: '#4DC2FF'
  covalent_radii: 150.0
  d_elec: 2.0
  density: 13.3100004196
  electronegativity: 1.29999995232
  f_elec: 14.0
  first_ionization_energy: 6.82506990433
  group: 4.0
  mass: 178.490005493
  melt: 2500.14990234
  name: Hafnium
  p_elec: 0.0
  period: 6.0
  production: 3.0
  s_elec: 2.0
  scattering_factors: {a1: 29.143999, a2: 15.1726, a3: 14.7586, a4: 4.30013, b1: 1.83262,
    b2: 9.5999, b3: 0.275116, b4: 72.028999, c: 8.58154}
  specific_heat: 0.143999993801
  symbol: Hf
  van_der_waals_radii: -1.0
  volume: 22.3050003052
  z: 72.0
Hg:
  HHI_P: 5500.0
  HHI_R: 3100.0
  atomic_radii: 150.0
  boil: 630.0
  color: '#B8B8D0'
  covalent_radii: 149.0
  d_elec: 10.0
  density: 13.5335998535
  electronegativity: 2.0
  f_elec: 14.0
  first_ionization_energy: 10.4375
  group: 12.0
  mass: 200.589996338
  melt: 234.429992676
  name: Mercury
  p_elec: 0.0
  period: 6.0
  production: 0.0850000008941
  s_elec: 2.0
  scattering_factors: {a1: 20.680901, a2: 19.0417, a3: 21.657499, a4: 5.9676, b1: 0.545,
    b2: 8.4484, b3: 1.5729, b4: 38.3246, c: 12.6089}
  specific_heat: 0.140000000596
  symbol: Hg
  van_der_waals_radii: 155.0
  volume: 32.7167015076
  z: 80.0
Ho:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 175.0
  boil: 2993.0
  color: '#00FF9C'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 8.79500007629
  electronegativity: 1.23000001907
  f_elec: 11.0
  first_ionization_energy: 6.02150011063
  group: 0.0
  mass: 164.929992676
  melt: 1743.15002441
  name: Holmium
  p_elec: 0.0
  period: 6.0
  production: 1.29999995232
  s_elec: 2.0
  scattering_factors: {a1: 26.9049, a2: 17.294001, a3: 14.5583, a4: 3.63837, b1: 2.07051,
    b2: 0.19794, b3: 11.4407, b4: 92.656601, c: 4.56796}
  specific_heat: 0.165000006557
  symbol: Ho
  van_der_waals_radii: -1.0
  volume: 31.0333003998
  z: 67.0
Hs: {atomic_radii: -1.0, boil: -1.0, color: '#E6002E', covalent_radii: -1.0, d_elec: 0.0,
  density: 41.0, electronegativity: -1.0, f_elec: 0.0, first_ionization_energy: -1.0,
  group: 8.0, mass: 267.0, melt: -1.0, name: Hassium, p_elec: 0.0, period: 7.0, production: 0.0,
  s_elec: 0.0, specific_heat: -1.0, symbol: Hs, van_der_waals_radii: -1.0, volume: -1.0,
  z: 108.0}
I:
  HHI_P: 4900.0
  HHI_R: 4800.0
  atomic_radii: 140.0
  boil: 457.399993896
  color: '#940094'
  covalent_radii: 133.0
  d_elec: 10.0
  density: 4.92999982834
  electronegativity: 2.66000008583
  f_elec: 0.0
  first_ionization_energy: 10.4512996674
  group: 17.0
  mass: 126.903999329
  melt: 386.649993896
  name: Iodine
  p_elec: 5.0
  period: 5.0
  production: 0.449999988079
  s_elec: 2.0
  scattering_factors: {a1: 20.1472, a2: 18.9949, a3: 7.5138, a4: 2.2735, b1: 4.347,
    b2: 0.3814, b3: 27.766001, b4: 66.877602, c: 4.0712}
  specific_heat: 0.21400000155
  symbol: I
  van_der_waals_radii: 198.0
  volume: 44.0999984741
  z: 53.0
In:
  HHI_P: 3300.0
  HHI_R: 2000.0
  atomic_radii: 155.0
  boil: 2345.0
  color: '#A67573'
  covalent_radii: 144.0
  d_elec: 10.0
  density: 7.30999994278
  electronegativity: 1.77999997139
  f_elec: 0.0
  first_ionization_energy: 5.78635978699
  group: 13.0
  mass: 114.818000793
  melt: 429.910003662
  name: Indium
  p_elec: 1.0
  period: 5.0
  production: 0.25
  s_elec: 2.0
  scattering_factors: {a1: 19.162399, a2: 18.559601, a3: 4.2948, a4: 2.0396, b1: 0.5476,
    b2: 6.3776, b3: 25.849899, b4: 92.802902, c: 4.9391}
  specific_heat: 0.232999995351
  symbol: In
  van_der_waals_radii: 193.0
  volume: 26.8500003815
  z: 49.0
Ir:
  HHI_P: 5500.0
  HHI_R: 9100.0
  atomic_radii: 135.0
  boil: 4701.0
  color: '#175487'
  covalent_radii: 137.0
  d_elec: 7.0
  density: 22.5599994659
  electronegativity: 2.20000004768
  f_elec: 14.0
  first_ionization_energy: 8.96700000763
  group: 9.0
  mass: 192.216995239
  melt: 2716.14990234
  name: Iridium
  p_elec: 0.0
  period: 6.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 27.304899, a2: 16.729601, a3: 15.6115, a4: 5.83377, b1: 1.59279,
    b2: 8.86553, b3: 0.417916, b4: 45.001099, c: 11.4722}
  specific_heat: 0.130999997258
  symbol: Ir
  van_der_waals_radii: -1.0
  volume: 14.4099998474
  z: 77.0
K:
  HHI_P: 1700.0
  HHI_R: 7200.0
  atomic_radii: 220.0
  boil: 1032.0
  color: '#8F40D4'
  covalent_radii: 196.0
  d_elec: 0.0
  density: 0.861999988556
  electronegativity: 0.819999992847
  f_elec: 0.0
  first_ionization_energy: 4.34066009521
  group: 1.0
  mass: 39.0983009338
  melt: 336.5
  name: Potassium
  p_elec: 0.0
  period: 4.0
  production: 20900.0
  s_elec: 1.0
  scattering_factors: {a1: 8.2186, a2: 7.4398, a3: 1.0519, a4: 0.8659, b1: 12.7949,
    b2: 0.7748, b3: 213.186996, b4: 41.684101, c: 1.4228}
  specific_heat: 0.757000029087
  symbol: K
  van_der_waals_radii: 275.0
  volume: 71.3199996948
  z: 19.0
Kr:
  atomic_radii: 88.0
  boil: 119.930000305
  color: '#5CB8D1'
  covalent_radii: 110.0
  d_elec: 0.0
  density: 0.00373300001957
  electronegativity: 3.0
  f_elec: 0.0
  first_ionization_energy: 13.9996004105
  group: 18.0
  mass: 83.797996521
  melt: 115.930000305
  name: Krypton
  p_elec: 0.0
  period: 4.0
  production: 0.0010000000475
  s_elec: 0.0
  scattering_factors: {a1: 17.355499, a2: 6.7286, a3: 5.5493, a4: 3.5375, b1: 1.9384,
    b2: 16.5623, b3: 0.2261, b4: 39.397202, c: 2.825}
  specific_heat: 0.247999995947
  symbol: Kr
  van_der_waals_radii: 202.0
  volume: 42.3450012207
  z: 36.0
La:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 195.0
  boil: 3737.0
  color: '#70D4FF'
  covalent_radii: 169.0
  d_elec: 1.0
  density: 6.14499998093
  electronegativity: 1.10000002384
  f_elec: 0.0
  first_ionization_energy: 5.57690000534
  group: 0.0
  mass: 138.904998779
  melt: 1193.15002441
  name: Lanthanum
  p_elec: 0.0
  period: 6.0
  production: 39.0
  s_elec: 2.0
  scattering_factors: {a1: 20.577999, a2: 19.599001, a3: 11.3727, a4: 3.28719, b1: 2.94817,
    b2: 0.244475, b3: 18.7726, b4: 133.123993, c: 2.14678}
  specific_heat: 0.194999992847
  symbol: La
  van_der_waals_radii: -1.0
  volume: 36.6800003052
  z: 57.0
Li:
  HHI_P: 2900.0
  HHI_R: 4200.0
  atomic_radii: 145.0
  boil: 1615.0
  color: '#CC80FF'
  covalent_radii: 134.0
  d_elec: 0.0
  density: 0.533999979496
  electronegativity: 0.980000019073
  f_elec: 0.0
  first_ionization_energy: 5.39171981812
  group: 1.0
  mass: 6.94099998474
  melt: 453.850006104
  name: Lithium
  p_elec: 0.0
  period: 2.0
  production: 20.0
  s_elec: 3.0
  scattering_factors: {a1: 1.1282, a2: 0.7508, a3: 0.6175, a4: 0.4653, b1: 3.9546,
    b2: 1.0524, b3: 85.390503, b4: 168.261002, c: 0.0377}
  specific_heat: 3.58200001717
  symbol: Li
  van_der_waals_radii: 182.0
  volume: 18.3299999237
  z: 3.0
Lr: {atomic_radii: -1.0, boil: -1.0, color: '#C70066', covalent_radii: -1.0, d_elec: 0.0,
  density: -1.0, electronegativity: 1.29999995232, f_elec: 0.0, first_ionization_energy: 4.90000009537,
  group: 3.0, mass: 262.0, melt: -1.0, name: Lawrencium, p_elec: 0.0, period: 7.0,
  production: 0.0, s_elec: 0.0, specific_heat: -1.0, symbol: Lr, van_der_waals_radii: -1.0,
  volume: -1.0, z: 103.0}
Lu:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 175.0
  boil: 3675.0
  color: '#00AB24'
  covalent_radii: 160.0
  d_elec: 1.0
  density: 9.84000015259
  electronegativity: 1.26999998093
  f_elec: 14.0
  first_ionization_energy: 5.42589998245
  group: 3.0
  mass: 174.966995239
  melt: 1936.15002441
  name: Lutetium
  p_elec: 0.0
  period: 6.0
  production: 0.800000011921
  s_elec: 2.0
  scattering_factors: {a1: 28.947599, a2: 15.2208, a3: 15.1, a4: 3.71601, b1: 1.90182,
    b2: 9.98519, b3: 0.261033, b4: 84.329803, c: 7.97628}
  specific_heat: 0.153999999166
  symbol: Lu
  van_der_waals_radii: -1.0
  volume: 29.3500003815
  z: 71.0
Md: {atomic_radii: -1.0, boil: -1.0, color: '#B30DA6', covalent_radii: -1.0, d_elec: 0.0,
  density: -1.0, electronegativity: 1.29999995232, f_elec: 0.0, first_ionization_energy: 6.57999992371,
  group: 0.0, mass: 258.0, melt: -1.0, name: Mendelevium, p_elec: 0.0, period: 7.0,
  production: 0.0, s_elec: 0.0, specific_heat: -1.0, symbol: Md, van_der_waals_radii: -1.0,
  volume: -1.0, z: 101.0}
Mg:
  HHI_P: 5300.0
  HHI_R: 500.0
  atomic_radii: 150.0
  boil: 1363.0
  color: '#8AFF00'
  covalent_radii: 130.0
  d_elec: 0.0
  density: 1.73800003529
  electronegativity: 1.30999994278
  f_elec: 0.0
  first_ionization_energy: 7.64624023438
  group: 2.0
  mass: 24.3050003052
  melt: 923.150024414
  name: Magnesium
  p_elec: 0.0
  period: 3.0
  production: 23300.0
  s_elec: 2.0
  scattering_factors: {a1: 5.4204, a2: 2.1735, a3: 1.2269, a4: 2.3073, b1: 2.8275,
    b2: 79.261101, b3: 0.3808, b4: 7.1937, c: 0.8584}
  specific_heat: 1.02300000191
  symbol: Mg
  van_der_waals_radii: 173.0
  volume: 22.8950004578
  z: 12.0
Mn:
  HHI_P: 1600.0
  HHI_R: 1800.0
  atomic_radii: 140.0
  boil: 2334.0
  color: '#9C7AC7'
  covalent_radii: 139.0
  d_elec: 5.0
  density: 7.44000005722
  electronegativity: 1.54999995232
  f_elec: 0.0
  first_ionization_energy: 7.43402004242
  group: 7.0
  mass: 54.9379997253
  melt: 1519.15002441
  name: Manganese
  p_elec: 0.0
  period: 4.0
  production: 950.0
  s_elec: 2.0
  scattering_factors: {a1: 11.2819, a2: 7.3573, a3: 3.0193, a4: 2.2441, b1: 5.3409,
    b2: 0.3432, b3: 17.867399, b4: 83.754303, c: 1.0896}
  specific_heat: 0.479000002146
  symbol: Mn
  van_der_waals_radii: -1.0
  volume: 10.6428003311
  z: 25.0
Mo:
  HHI_P: 2400.0
  HHI_R: 5300.0
  atomic_radii: 145.0
  boil: 4912.0
  color: '#54B5B5'
  covalent_radii: 145.0
  d_elec: 5.0
  density: 10.220000267
  electronegativity: 2.16000008583
  f_elec: 0.0
  first_ionization_energy: 7.09243011475
  group: 6.0
  mass: 95.9599990845
  melt: 2890.14990234
  name: Molybdenum
  p_elec: 0.0
  period: 5.0
  production: 1.20000004768
  s_elec: 1.0
  scattering_factors: {a1: 3.7025, a2: 17.2356, a3: 12.8876, a4: 3.7429, b1: 0.2772,
    b2: 1.0958, b3: 11.004, b4: 61.658401, c: 4.3875}
  specific_heat: 0.250999987125
  symbol: Mo
  van_der_waals_radii: -1.0
  volume: 15.8000001907
  z: 42.0
Mt: {atomic_radii: -1.0, boil: -1.0, color: '#EB0026', covalent_radii: -1.0, d_elec: 0.0,
  density: 35.0, electronegativity: -1.0, f_elec: 0.0, first_ionization_energy: -1.0,
  group: 9.0, mass: 268.0, melt: -1.0, name: Meitnerium, p_elec: 0.0, period: 7.0,
  production: 0.0, s_elec: 0.0, specific_heat: -1.0, symbol: Mt, van_der_waals_radii: -1.0,
  volume: -1.0, z: 109.0}
N:
  HHI_P: 1300.0
  HHI_R: 500.0
  atomic_radii: 65.0
  boil: 77.3600006104
  color: '#3050F8'
  covalent_radii: 75.0
  d_elec: 0.0
  density: 0.00125059997663
  electronegativity: 3.03999996185
  f_elec: 0.0
  first_ionization_energy: 14.5340995789
  group: 15.0
  mass: 14.0066995621
  melt: 63.2900009155
  name: Nitrogen
  p_elec: 3.0
  period: 2.0
  production: 19.0
  s_elec: 4.0
  scattering_factors: {a1: 12.2126, a2: 3.1322, a3: 2.0125, a4: 1.1663, b1: 0.0057,
    b2: 9.8933, b3: 28.997499, b4: 0.5826, c: -11.529}
  specific_heat: 1.03999996185
  symbol: N
  van_der_waals_radii: 155.0
  volume: 17.4724998474
  z: 7.0
Na:
  HHI_P: 1100.0
  HHI_R: 500.0
  atomic_radii: 180.0
  boil: 1156.0
  color: '#AB5CF2'
  covalent_radii: 154.0
  d_elec: 0.0
  density: 0.971000015736
  electronegativity: 0.930000007153
  f_elec: 0.0
  first_ionization_energy: 5.13908004761
  group: 1.0
  mass: 22.9897994995
  melt: 371.149993896
  name: Sodium
  p_elec: 0.0
  period: 3.0
  production: 23600.0
  s_elec: 1.0
  scattering_factors: {a1: 4.7626, a2: 3.1736, a3: 1.2674, a4: 1.1128, b1: 3.285,
    b2: 8.8422, b3: 0.3136, b4: 129.423996, c: 0.676}
  specific_heat: 1.22800004482
  symbol: Na
  van_der_waals_radii: 227.0
  volume: 34.1199989319
  z: 11.0
Nb:
  HHI_P: 8500.0
  HHI_R: 8800.0
  atomic_radii: 145.0
  boil: 5017.0
  color: '#73C2C9'
  covalent_radii: 137.0
  d_elec: 4.0
  density: 8.56999969482
  electronegativity: 1.60000002384
  f_elec: 0.0
  first_ionization_energy: 6.75885009766
  group: 5.0
  mass: 92.9064025879
  melt: 2741.14990234
  name: Niobium
  p_elec: 0.0
  period: 5.0
  production: 20.0
  s_elec: 1.0
  scattering_factors: {a1: 17.614201, a2: 12.0144, a3: 4.04183, a4: 3.53346, b1: 1.18865,
    b2: 11.766, b3: 0.204785, b4: 69.7957, c: 3.75591}
  specific_heat: 0.264999985695
  symbol: Nb
  van_der_waals_radii: -1.0
  volume: 18.2600002289
  z: 41.0
Nd:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 185.0
  boil: 3347.0
  color: '#C7FFC7'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 7.00699996948
  electronegativity: 1.13999998569
  f_elec: 4.0
  first_ionization_energy: 5.52500009537
  group: 0.0
  mass: 144.242004395
  melt: 1289.15002441
  name: Neodymium
  p_elec: 0.0
  period: 6.0
  production: 41.5
  s_elec: 2.0
  scattering_factors: {a1: 22.6845, a2: 19.6847, a3: 12.774, a4: 2.85137, b1: 2.66248,
    b2: 0.210628, b3: 15.885, b4: 137.903, c: 1.98486}
  specific_heat: 0.189999997616
  symbol: Nd
  van_der_waals_radii: -1.0
  volume: 35.2599983215
  z: 60.0
Ne:
  atomic_radii: 38.0
  boil: 27.0699996948
  color: '#B3E3F5'
  covalent_radii: 69.0
  d_elec: 0.0
  density: 0.000899899983779
  electronegativity: 0.0
  f_elec: 0.0
  first_ionization_energy: 21.5645999908
  group: 18.0
  mass: 20.1797008514
  melt: 24.702999115
  name: Neon
  p_elec: 0.0
  period: 2.0
  production: 0.00499999988824
  s_elec: 0.0
  scattering_factors: {a1: 3.9553, a2: 3.1125, a3: 1.4546, a4: 1.1251, b1: 8.4042,
    b2: 3.4262, b3: 0.2306, b4: 21.718399, c: 0.3515}
  specific_heat: 1.02999997139
  symbol: Ne
  van_der_waals_radii: 154.0
  volume: 16.3199996948
  z: 10.0
Ni:
  HHI_P: 1000.0
  HHI_R: 1500.0
  atomic_radii: 135.0
  boil: 3186.0
  color: '#50D050'
  covalent_radii: 126.0
  d_elec: 8.0
  density: 8.91199970245
  electronegativity: 1.90999996662
  f_elec: 0.0
  first_ionization_energy: 7.88100004196
  group: 10.0
  mass: 58.6934013367
  melt: 1726.15002441
  name: Nickel
  p_elec: 0.0
  period: 4.0
  production: 84.0
  s_elec: 2.0
  scattering_factors: {a1: 12.8376, a2: 7.292, a3: 4.4438, a4: 2.38, b1: 3.8785, b2: 0.2565,
    b3: 12.1763, b4: 66.342102, c: 1.0341}
  specific_heat: 0.444000005722
  symbol: Ni
  van_der_waals_radii: -1.0
  volume: 10.720000267
  z: 28.0
'No': {atomic_radii: -1.0, boil: -1.0, color: '#BD0D87', covalent_radii: -1.0, d_elec: 0.0,
  density: -1.0, electronegativity: 1.29999995232, f_elec: 0.0, first_ionization_energy: 6.65000009537,
  group: 0.0, mass: 259.0, melt: -1.0, name: Nobelium, p_elec: 0.0, period: 7.0, production: 0.0,
  s_elec: 0.0, specific_heat: -1.0, symbol: 'No', van_der_waals_radii: -1.0, volume: -1.0,
  z: 102.0}
Np:
  atomic_radii: 175.0
  boil: 4273.0
  color: '#0080FF'
  covalent_radii: -1.0
  d_elec: 1.0
  density: 20.4500007629
  electronegativity: 1.36000001431
  f_elec: 4.0
  first_ionization_energy: 6.26569986343
  group: 0.0
  mass: 237.0
  melt: 913.150024414
  name: Neptunium
  p_elec: 0.0
  period: 7.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 36.187401, a2: 23.596399, a3: 15.6402, a4: 4.1855, b1: 0.511929,
    b2: 3.25396, b3: 15.3622, b4: 97.490799, c: 13.3573}
  specific_heat: -1.0
  symbol: Np
  van_der_waals_radii: -1.0
  volume: 18.4587001801
  z: 93.0
O:
  HHI_P: 500.0
  HHI_R: 500.0
  atomic_radii: 60.0
  boil: 90.1999969482
  color: '#FF0D0D'
  covalent_radii: 73.0
  d_elec: 0.0
  density: 0.00142900005449
  electronegativity: 3.44000005722
  f_elec: 0.0
  first_ionization_energy: 13.6181001663
  group: 16.0
  mass: 15.9994001389
  melt: 50.5
  name: Oxygen
  p_elec: 4.0
  period: 2.0
  production: 461000.0
  s_elec: 2.0
  scattering_factors: {a1: 3.0485, a2: 2.2868, a3: 1.5463, a4: 0.867, b1: 13.2771,
    b2: 5.7011, b3: 0.3239, b4: 32.908901, c: 0.2508}
  specific_heat: 0.917999982834
  symbol: O
  van_der_waals_radii: 152.0
  volume: 9.55875015259
  z: 8.0
Os:
  HHI_P: 5500.0
  HHI_R: 9100.0
  atomic_radii: 130.0
  boil: 5285.0
  color: '#266696'
  covalent_radii: 128.0
  d_elec: 6.0
  density: 22.6100006104
  electronegativity: 2.20000004768
  f_elec: 14.0
  first_ionization_energy: 8.43819999695
  group: 8.0
  mass: 190.229995728
  melt: 3300.14990234
  name: Osmium
  p_elec: 0.0
  period: 6.0
  production: 0.00200000009499
  s_elec: 2.0
  scattering_factors: {a1: 28.1894, a2: 16.155001, a3: 14.9305, a4: 5.67589, b1: 1.62903,
    b2: 8.97948, b3: 0.382661, b4: 48.1647, c: 11.0005}
  specific_heat: 0.129999995232
  symbol: Os
  van_der_waals_radii: -1.0
  volume: 14.2650003433
  z: 76.0
P:
  HHI_P: 2000.0
  HHI_R: 5100.0
  atomic_radii: 100.0
  boil: 553.0
  color: '#FF8000'
  covalent_radii: 106.0
  d_elec: 0.0
  density: 1.82000005245
  electronegativity: 2.19000005722
  f_elec: 0.0
  first_ionization_energy: 10.486700058
  group: 15.0
  mass: 30.9738006592
  melt: 317.25
  name: Phosphorus
  p_elec: 3.0
  period: 3.0
  production: 1050.0
  s_elec: 2.0
  scattering_factors: {a1: 6.4345, a2: 4.1791, a3: 1.78, a4: 1.4908, b1: 1.9067, b2: 27.157,
    b3: 0.526, b4: 68.164497, c: 1.1149}
  specific_heat: 0.768999993801
  symbol: P
  van_der_waals_radii: 180.0
  volume: 23.8129005432
  z: 15.0
Pa:
  atomic_radii: 180.0
  boil: 4300.0
  color: '#00A1FF'
  covalent_radii: -1.0
  d_elec: 1.0
  density: 15.3699998856
  electronegativity: 1.5
  f_elec: 2.0
  first_ionization_energy: 5.88999986649
  group: 0.0
  mass: 231.035995483
  melt: 1873.15002441
  name: Protactinium
  p_elec: 0.0
  period: 7.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 35.884701, a2: 23.2948, a3: 14.1891, a4: 4.17287, b1: 0.547751,
    b2: 3.41519, b3: 16.9235, b4: 105.250999, c: 13.4287}
  specific_heat: -1.0
  symbol: Pa
  van_der_waals_radii: -1.0
  volume: 24.7399997711
  z: 91.0
Pb:
  HHI_P: 2700.0
  HHI_R: 1800.0
  atomic_radii: 180.0
  boil: 2022.0
  color: '#575961'
  covalent_radii: 147.0
  d_elec: 10.0
  density: 11.3420000076
  electronegativity: 2.32999992371
  f_elec: 14.0
  first_ionization_energy: 7.416659832
  group: 14.0
  mass: 207.199996948
  melt: 600.75
  name: Lead
  p_elec: 2.0
  period: 6.0
  production: 14.0
  s_elec: 2.0
  scattering_factors: {a1: 31.061701, a2: 13.0637, a3: 18.441999, a4: 5.9696, b1: 0.6902,
    b2: 2.3576, b3: 8.618, b4: 47.2579, c: 13.4118}
  specific_heat: 0.128999993205
  symbol: Pb
  van_der_waals_radii: 202.0
  volume: 31.1599998474
  z: 82.0
Pd:
  HHI_P: 3200.0
  HHI_R: 8000.0
  atomic_radii: 140.0
  boil: 3236.0
  color: '#006985'
  covalent_radii: 131.0
  d_elec: 10.0
  density: 12.0200004578
  electronegativity: 2.20000004768
  f_elec: 0.0
  first_ionization_energy: 8.33689975739
  group: 10.0
  mass: 106.419998169
  melt: 1825.15002441
  name: Palladium
  p_elec: 0.0
  period: 5.0
  production: 0.0149999996647
  s_elec: 0.0
  scattering_factors: {a1: 19.3319, a2: 15.5017, a3: 5.29537, a4: 0.605844, b1: 0.698655,
    b2: 7.98929, b3: 25.2052, b4: 76.898598, c: 5.26593}
  specific_heat: 0.244000002742
  symbol: Pd
  van_der_waals_radii: 163.0
  volume: 15.1800003052
  z: 46.0
Pm:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 185.0
  boil: 3273.0
  color: '#A3FFC7'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 7.26000022888
  electronegativity: 1.12999999523
  f_elec: 5.0
  first_ionization_energy: 5.58199977875
  group: 0.0
  mass: 145.0
  melt: 1204.15002441
  name: Promethium
  p_elec: 0.0
  period: 6.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 23.3405, a2: 19.609501, a3: 13.1235, a4: 2.87516, b1: 2.5627,
    b2: 0.202088, b3: 15.1009, b4: 132.720993, c: 2.02876}
  specific_heat: -1.0
  symbol: Pm
  van_der_waals_radii: -1.0
  volume: 34.4324989319
  z: 61.0
Po:
  atomic_radii: 190.0
  boil: 1235.0
  color: '#AB5C00'
  covalent_radii: -1.0
  d_elec: 10.0
  density: 9.31999969482
  electronegativity: 2.0
  f_elec: 14.0
  first_ionization_energy: 8.41699981689
  group: 16.0
  mass: 210.0
  melt: 527.150024414
  name: Polonium
  p_elec: 4.0
  period: 6.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 34.6726, a2: 15.4733, a3: 13.1138, a4: 7.0258, b1: 0.700999,
    b2: 3.55078, b3: 9.55642, b4: 47.004501, c: 13.677}
  specific_heat: -1.0
  symbol: Po
  van_der_waals_radii: -1.0
  volume: -1.0
  z: 84.0
Pr:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 185.0
  boil: 3793.0
  color: '#D9FFC7'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 6.77299976349
  electronegativity: 1.12999999523
  f_elec: 3.0
  first_ionization_energy: 5.47300004959
  group: 0.0
  mass: 140.908004761
  melt: 1204.15002441
  name: Praseodymium
  p_elec: 0.0
  period: 6.0
  production: 9.19999980927
  s_elec: 2.0
  scattering_factors: {a1: 22.044001, a2: 19.669701, a3: 12.3856, a4: 2.82428, b1: 2.77393,
    b2: 0.222087, b3: 16.766899, b4: 143.643997, c: 2.0583}
  specific_heat: 0.193000003695
  symbol: Pr
  van_der_waals_radii: -1.0
  volume: 36.2200012207
  z: 59.0
Pt:
  HHI_P: 5500.0
  HHI_R: 9100.0
  atomic_radii: 135.0
  boil: 4098.0
  color: '#D0D0E0'
  covalent_radii: 128.0
  d_elec: 9.0
  density: 21.4599990845
  electronegativity: 2.27999997139
  f_elec: 14.0
  first_ionization_energy: 8.95870018005
  group: 10.0
  mass: 195.083999634
  melt: 2045.15002441
  name: Platinum
  p_elec: 0.0
  period: 6.0
  production: 0.00499999988824
  s_elec: 1.0
  scattering_factors: {a1: 27.005899, a2: 17.763901, a3: 15.7131, a4: 5.7837, b1: 1.51293,
    b2: 8.81174, b3: 0.424593, b4: 38.610298, c: 11.6883}
  specific_heat: 0.133000001311
  symbol: Pt
  van_der_waals_radii: 175.0
  volume: 15.5399999619
  z: 78.0
Pu:
  atomic_radii: 175.0
  boil: 3501.0
  color: '#006BFF'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 19.8400001526
  electronegativity: 1.27999997139
  f_elec: 6.0
  first_ionization_energy: 6.02619981766
  group: 0.0
  mass: 244.0
  melt: 913.150024414
  name: Plutonium
  p_elec: 0.0
  period: 7.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 36.525398, a2: 23.8083, a3: 16.7707, a4: 3.47947, b1: 0.499384,
    b2: 3.26371, b3: 14.9455, b4: 105.980003, c: 13.3812}
  specific_heat: -1.0
  symbol: Pu
  van_der_waals_radii: -1.0
  volume: 20.7912998199
  z: 94.0
Ra:
  atomic_radii: 215.0
  boil: 2010.0
  color: '#007D00'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 5.5
  electronegativity: 0.899999976158
  f_elec: 0.0
  first_ionization_energy: 5.27839994431
  group: 2.0
  mass: 226.0
  melt: 973.150024414
  name: Radium
  p_elec: 0.0
  period: 7.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 35.763, a2: 22.906401, a3: 12.4739, a4: 3.21097, b1: 0.616341,
    b2: 3.87135, b3: 19.988701, b4: 142.324997, c: 13.6211}
  specific_heat: -1.0
  symbol: Ra
  van_der_waals_radii: -1.0
  volume: -1.0
  z: 88.0
Rb:
  HHI_P: 6000.0
  HHI_R: 6000.0
  atomic_radii: 235.0
  boil: 961.0
  color: '#702EB0'
  covalent_radii: 211.0
  d_elec: 0.0
  density: 1.53199994564
  electronegativity: 0.819999992847
  f_elec: 0.0
  first_ionization_energy: 4.17713022232
  group: 1.0
  mass: 85.4677963257
  melt: 312.790008545
  name: Rubidium
  p_elec: 0.0
  period: 5.0
  production: 90.0
  s_elec: 1.0
  scattering_factors: {a1: 17.1784, a2: 9.6435, a3: 5.1399, a4: 1.5292, b1: 1.7888,
    b2: 17.3151, b3: 0.2748, b4: 164.934006, c: 3.4873}
  specific_heat: 0.363000005484
  symbol: Rb
  van_der_waals_radii: -1.0
  volume: 89.0999984741
  z: 37.0
Re:
  HHI_P: 3300.0
  HHI_R: 3300.0
  atomic_radii: 135.0
  boil: 5869.0
  color: '#267DAB'
  covalent_radii: 159.0
  d_elec: 5.0
  density: 21.0200004578
  electronegativity: 1.89999997616
  f_elec: 14.0
  first_ionization_energy: 7.83349990845
  group: 7.0
  mass: 186.207000732
  melt: 3453.14990234
  name: Rhenium
  p_elec: 0.0
  period: 6.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 28.7621, a2: 15.7189, a3: 14.5564, a4: 5.44174, b1: 1.67191,
    b2: 9.09227, b3: 0.3505, b4: 52.086102, c: 10.472}
  specific_heat: 0.136999994516
  symbol: Re
  van_der_waals_radii: -1.0
  volume: 14.8699998856
  z: 75.0
Rf: {atomic_radii: -1.0, boil: -1.0, color: '#CC0059', covalent_radii: -1.0, d_elec: 0.0,
  density: 18.1000003815, electronegativity: -1.0, f_elec: 0.0, first_ionization_energy: -1.0,
  group: 4.0, mass: 261.0, melt: -1.0, name: Rutherfordium, p_elec: 0.0, period: 7.0,
  production: 0.0, s_elec: 0.0, specific_heat: -1.0, symbol: Rf, van_der_waals_radii: -1.0,
  volume: -1.0, z: 104.0}
Rg: {atomic_radii: -1.0, boil: -1.0, covalent_radii: -1.0, d_elec: 0.0, density: -1.0,
  electronegativity: -1.0, f_elec: 0.0, first_ionization_energy: -1.0, group: 11.0,
  mass: 272.0, melt: -1.0, name: Roentgenium, p_elec: 0.0, period: 7.0, production: 0.0,
  s_elec: 0.0, specific_heat: -1.0, symbol: Rg, van_der_waals_radii: -1.0, volume: -1.0,
  z: 111.0}
Rh:
  HHI_P: 3200.0
  HHI_R: 8000.0
  atomic_radii: 135.0
  boil: 3968.0
  color: '#0A7D8C'
  covalent_radii: 135.0
  d_elec: 8.0
  density: 12.4099998474
  electronegativity: 2.27999997139
  f_elec: 0.0
  first_ionization_energy: 7.45889997482
  group: 9.0
  mass: 102.90599823
  melt: 2239.14990234
  name: Rhodium
  p_elec: 0.0
  period: 5.0
  production: 0.0010000000475
  s_elec: 1.0
  scattering_factors: {a1: 19.2957, a2: 14.3501, a3: 4.73425, a4: 1.28918, b1: 0.751536,
    b2: 8.21758, b3: 25.874901, b4: 98.606201, c: 5.328}
  specific_heat: 0.243000000715
  symbol: Rh
  van_der_waals_radii: -1.0
  volume: 13.9899997711
  z: 45.0
Rn:
  atomic_radii: 120.0
  boil: 211.300003052
  color: '#428296'
  covalent_radii: 145.0
  d_elec: 0.0
  density: 0.00973000004888
  electronegativity: 2.20000004768
  f_elec: 0.0
  first_ionization_energy: 10.7484998703
  group: 18.0
  mass: 222.0
  melt: 202.149993896
  name: Radon
  p_elec: 0.0
  period: 6.0
  production: 0.0010000000475
  s_elec: 0.0
  scattering_factors: {a1: 35.563099, a2: 21.281601, a3: 8.0037, a4: 7.4433, b1: 0.6631,
    b2: 4.0691, b3: 14.0422, b4: 44.247299, c: 13.6905}
  specific_heat: 0.0939999967813
  symbol: Rn
  van_der_waals_radii: -1.0
  volume: -1.0
  z: 86.0
Ru:
  HHI_P: 3200.0
  HHI_R: 8000.0
  atomic_radii: 130.0
  boil: 4423.0
  color: '#248F8F'
  covalent_radii: 126.0
  d_elec: 7.0
  density: 12.3699998856
  electronegativity: 2.20000004768
  f_elec: 0.0
  first_ionization_energy: 7.36049985886
  group: 8.0
  mass: 101.069999695
  melt: 2523.14990234
  name: Ruthenium
  p_elec: 0.0
  period: 5.0
  production: 0.0010000000475
  s_elec: 1.0
  scattering_factors: {a1: 19.267401, a2: 12.9182, a3: 4.86337, a4: 1.56756, b1: 0.80852,
    b2: 8.43467, b3: 24.7997, b4: 94.292801, c: 5.37874}
  specific_heat: 0.238000005484
  symbol: Ru
  van_der_waals_radii: -1.0
  volume: 13.7100000381
  z: 44.0
S:
  HHI_P: 700.0
  HHI_R: 1000.0
  atomic_radii: 100.0
  boil: 717.799987793
  color: '#FFFF30'
  covalent_radii: 102.0
  d_elec: 0.0
  density: 2.06699991226
  electronegativity: 2.57999992371
  f_elec: 0.0
  first_ionization_energy: 10.3599996567
  group: 16.0
  mass: 32.0649986267
  melt: 388.510009766
  name: Sulfur
  p_elec: 4.0
  period: 3.0
  production: 350.0
  s_elec: 2.0
  scattering_factors: {a1: 6.9053, a2: 5.2034, a3: 1.4379, a4: 1.5863, b1: 1.4679,
    b2: 22.215099, b3: 0.2536, b4: 56.172001, c: 0.8669}
  specific_heat: 0.709999978542
  symbol: S
  van_der_waals_radii: 180.0
  volume: 28.0034999847
  z: 16.0
Sb:
  HHI_P: 7900.0
  HHI_R: 3400.0
  atomic_radii: 145.0
  boil: 1860.0
  color: '#9E63B5'
  covalent_radii: 138.0
  d_elec: 10.0
  density: 6.68499994278
  electronegativity: 2.04999995232
  f_elec: 0.0
  first_ionization_energy: 8.60840034485
  group: 15.0
  mass: 121.760002136
  melt: 904.049987793
  name: Antimony
  p_elec: 3.0
  period: 5.0
  production: 0.20000000298
  s_elec: 2.0
  scattering_factors: {a1: 19.6418, a2: 19.0455, a3: 5.0371, a4: 2.6827, b1: 5.3034,
    b2: 0.4607, b3: 27.9074, b4: 75.282501, c: 4.5909}
  specific_heat: 0.207000002265
  symbol: Sb
  van_der_waals_radii: -1.0
  volume: 31.6299991608
  z: 51.0
Sc:
  HHI_P: 5500.0
  HHI_R: 4500.0
  atomic_radii: 160.0
  boil: 3109.0
  color: '#E6E6E6'
  covalent_radii: 144.0
  d_elec: 1.0
  density: 2.98900008202
  electronegativity: 1.36000001431
  f_elec: 0.0
  first_ionization_energy: 6.56150007248
  group: 3.0
  mass: 44.9558982849
  melt: 1812.15002441
  name: Scandium
  p_elec: 0.0
  period: 4.0
  production: 22.0
  s_elec: 2.0
  scattering_factors: {a1: 9.189, a2: 7.3679, a3: 1.6409, a4: 1.468, b1: 9.0213, b2: 0.5729,
    b3: 136.108002, b4: 51.3531, c: 1.3329}
  specific_heat: 0.568000018597
  symbol: Sc
  van_der_waals_radii: -1.0
  volume: 23.7450008392
  z: 21.0
Se:
  HHI_P: 2200.0
  HHI_R: 1900.0
  atomic_radii: 115.0
  boil: 958.0
  color: '#FFA100'
  covalent_radii: 116.0
  d_elec: 10.0
  density: 4.80900001526
  electronegativity: 2.54999995232
  f_elec: 0.0
  first_ionization_energy: 9.75238037109
  group: 16.0
  mass: 78.9599990845
  melt: 494.149993896
  name: Selenium
  p_elec: 4.0
  period: 4.0
  production: 0.0500000007451
  s_elec: 2.0
  scattering_factors: {a1: 17.000601, a2: 5.8196, a3: 3.9731, a4: 4.3543, b1: 2.4098,
    b2: 0.2726, b3: 15.2372, b4: 43.816299, c: 2.8409}
  specific_heat: 0.321000009775
  symbol: Se
  van_der_waals_radii: 190.0
  volume: 27.4433002472
  z: 34.0
Sg: {atomic_radii: -1.0, boil: -1.0, color: '#D90045', covalent_radii: -1.0, d_elec: 0.0,
  density: 35.0, electronegativity: -1.0, f_elec: 0.0, first_ionization_energy: -1.0,
  group: 6.0, mass: 266.0, melt: -1.0, name: Seaborgium, p_elec: 0.0, period: 7.0,
  production: 0.0, s_elec: 0.0, specific_heat: -1.0, symbol: Sg, van_der_waals_radii: -1.0,
  volume: -1.0, z: 106.0}
Si:
  HHI_P: 4700.0
  HHI_R: 1000.0
  atomic_radii: 110.0
  boil: 3538.0
  color: '#F0C8A0'
  covalent_radii: 111.0
  d_elec: 0.0
  density: 2.32960009575
  electronegativity: 1.89999997616
  f_elec: 0.0
  first_ionization_energy: 8.15168952942
  group: 14.0
  mass: 28.0855007172
  melt: 1683.15002441
  name: Silicon
  p_elec: 2.0
  period: 3.0
  production: 282000.0
  s_elec: 2.0
  scattering_factors: {a1: 6.2915, a2: 3.0353, a3: 1.9891, a4: 1.541, b1: 2.4386,
    b2: 32.333698, b3: 0.6785, b4: 81.693703, c: 1.1407}
  specific_heat: 0.704999983311
  symbol: Si
  van_der_waals_radii: 210.0
  volume: 20.4099998474
  z: 14.0
Sm:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 185.0
  boil: 2067.0
  color: '#8FFFC7'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 7.51999998093
  electronegativity: 1.16999995708
  f_elec: 6.0
  first_ionization_energy: 5.64359998703
  group: 0.0
  mass: 150.36000061
  melt: 1345.15002441
  name: Samarium
  p_elec: 0.0
  period: 6.0
  production: 7.05000019073
  s_elec: 2.0
  scattering_factors: {a1: 24.0042, a2: 19.4258, a3: 13.4396, a4: 2.89604, b1: 2.47274,
    b2: 0.196451, b3: 14.3996, b4: 128.007004, c: 2.20963}
  specific_heat: 0.196999996901
  symbol: Sm
  van_der_waals_radii: -1.0
  volume: 34.0625
  z: 62.0
Sn:
  HHI_P: 2600.0
  HHI_R: 1600.0
  atomic_radii: 145.0
  boil: 2875.0
  color: '#668080'
  covalent_radii: 141.0
  d_elec: 10.0
  density: 7.28700017929
  electronegativity: 1.96000003815
  f_elec: 0.0
  first_ionization_energy: 7.3439002037
  group: 14.0
  mass: 118.709999084
  melt: 505.209991455
  name: Tin
  p_elec: 2.0
  period: 5.0
  production: 2.29999995232
  s_elec: 2.0
  scattering_factors: {a1: 19.1889, a2: 19.1005, a3: 4.4585, a4: 2.4663, b1: 5.8303,
    b2: 0.5031, b3: 26.8909, b4: 83.9571, c: 4.7821}
  specific_heat: 0.228000000119
  symbol: Sn
  van_der_waals_radii: 217.0
  volume: 36.1500015259
  z: 50.0
Sr:
  HHI_P: 4200.0
  HHI_R: 3000.0
  atomic_radii: 200.0
  boil: 1655.0
  color: '#00FF00'
  covalent_radii: 192.0
  d_elec: 0.0
  density: 2.6400001049
  electronegativity: 0.949999988079
  f_elec: 0.0
  first_ionization_energy: 5.69490003586
  group: 2.0
  mass: 87.6200027466
  melt: 1042.15002441
  name: Strontium
  p_elec: 0.0
  period: 5.0
  production: 370.0
  s_elec: 2.0
  scattering_factors: {a1: 17.566299, a2: 9.8184, a3: 5.422, a4: 2.6694, b1: 1.5564,
    b2: 14.0988, b3: 0.1664, b4: 132.376007, c: 2.5064}
  specific_heat: 0.300999999046
  symbol: Sr
  van_der_waals_radii: -1.0
  volume: 53.9399986267
  z: 38.0
Ta:
  HHI_P: 2300.0
  HHI_R: 4800.0
  atomic_radii: 145.0
  boil: 5731.0
  color: '#4DA6FF'
  covalent_radii: 138.0
  d_elec: 3.0
  density: 16.6539993286
  electronegativity: 1.5
  f_elec: 14.0
  first_ionization_energy: 7.54960012436
  group: 5.0
  mass: 180.947998047
  melt: 3269.14990234
  name: Tantalum
  p_elec: 0.0
  period: 6.0
  production: 2.0
  s_elec: 2.0
  scattering_factors: {a1: 29.2024, a2: 15.2293, a3: 14.5135, a4: 4.76492, b1: 1.77333,
    b2: 9.37046, b3: 0.295977, b4: 63.364399, c: 9.24354}
  specific_heat: 0.140000000596
  symbol: Ta
  van_der_waals_radii: -1.0
  volume: 18.2299995422
  z: 73.0
Tb:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 175.0
  boil: 3503.0
  color: '#30FFC7'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 8.22900009155
  electronegativity: 1.20000004768
  f_elec: 9.0
  first_ionization_energy: 5.86380004883
  group: 0.0
  mass: 158.925003052
  melt: 1630.15002441
  name: Terbium
  p_elec: 0.0
  period: 6.0
  production: 1.20000004768
  s_elec: 2.0
  scattering_factors: {a1: 25.8976, a2: 18.2185, a3: 14.3167, a4: 2.95354, b1: 2.24256,
    b2: 0.196143, b3: 12.6648, b4: 115.362, c: 3.58924}
  specific_heat: 0.181999996305
  symbol: Tb
  van_der_waals_radii: -1.0
  volume: 31.9967002869
  z: 65.0
Tc:
  atomic_radii: 135.0
  boil: 5150.0
  color: '#3B9E9E'
  covalent_radii: 156.0
  d_elec: 5.0
  density: 11.5
  electronegativity: 1.89999997616
  f_elec: 0.0
  first_ionization_energy: 7.28000020981
  group: 7.0
  mass: 98.0
  melt: 2473.14990234
  name: Technetium
  p_elec: 0.0
  period: 5.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 19.1301, a2: 11.0948, a3: 4.64901, a4: 2.71263, b1: 0.864132,
    b2: 8.14487, b3: 21.5707, b4: 86.847198, c: 5.40428}
  specific_heat: -1.0
  symbol: Tc
  van_der_waals_radii: -1.0
  volume: 14.5
  z: 43.0
Te:
  HHI_P: 2900.0
  HHI_R: 4900.0
  atomic_radii: 140.0
  boil: 1261.0
  color: '#D47A00'
  covalent_radii: 135.0
  d_elec: 10.0
  density: 6.23199987411
  electronegativity: 2.09999990463
  f_elec: 0.0
  first_ionization_energy: 9.00959968567
  group: 16.0
  mass: 127.599998474
  melt: 722.799987793
  name: Tellurium
  p_elec: 4.0
  period: 5.0
  production: 0.0010000000475
  s_elec: 2.0
  scattering_factors: {a1: 19.964399, a2: 19.0138, a3: 6.14487, a4: 2.5239, b1: 4.81742,
    b2: 0.420885, b3: 28.5284, b4: 70.840302, c: 4.352}
  specific_heat: 0.202000007033
  symbol: Te
  van_der_waals_radii: 206.0
  volume: 34.7200012207
  z: 52.0
Th:
  atomic_radii: 180.0
  boil: 5061.0
  color: '#00BAFF'
  covalent_radii: -1.0
  d_elec: 2.0
  density: 11.720000267
  electronegativity: 1.29999995232
  f_elec: 0.0
  first_ionization_energy: 6.30670022964
  group: 0.0
  mass: 232.037994385
  melt: 2028.15002441
  name: Thorium
  p_elec: 0.0
  period: 7.0
  production: 9.60000038147
  s_elec: 2.0
  scattering_factors: {a1: 35.564499, a2: 23.4219, a3: 12.7473, a4: 4.80703, b1: 0.563359,
    b2: 3.46204, b3: 17.8309, b4: 99.172203, c: 13.4314}
  specific_heat: 0.112999998033
  symbol: Th
  van_der_waals_radii: -1.0
  volume: 32.1500015259
  z: 90.0
Ti:
  HHI_P: 1100.0
  HHI_R: 1600.0
  atomic_radii: 140.0
  boil: 3560.0
  color: '#BFC2C7'
  covalent_radii: 136.0
  d_elec: 2.0
  density: 4.53999996185
  electronegativity: 1.53999996185
  f_elec: 0.0
  first_ionization_energy: 6.82810020447
  group: 4.0
  mass: 47.8670005798
  melt: 1933.15002441
  name: Titanium
  p_elec: 0.0
  period: 4.0
  production: 5650.0
  s_elec: 2.0
  scattering_factors: {a1: 9.7595, a2: 7.3558, a3: 1.6991, a4: 1.9021, b1: 7.8508,
    b2: 0.5, b3: 35.633801, b4: 116.105003, c: 1.2807}
  specific_heat: 0.523000001907
  symbol: Ti
  van_der_waals_radii: -1.0
  volume: 16.7567005157
  z: 22.0
Tl:
  HHI_P: 6500.0
  HHI_R: 6500.0
  atomic_radii: 190.0
  boil: 1746.0
  color: '#A6544D'
  covalent_radii: 148.0
  d_elec: 10.0
  density: 11.8500003815
  electronegativity: 1.62000000477
  f_elec: 14.0
  first_ionization_energy: 6.10820007324
  group: 13.0
  mass: 204.382995605
  melt: 577.150024414
  name: Thallium
  p_elec: 1.0
  period: 6.0
  production: 0.850000023842
  s_elec: 2.0
  scattering_factors: {a1: 27.5446, a2: 19.1584, a3: 15.538, a4: 5.52593, b1: 0.65515,
    b2: 8.70751, b3: 1.96347, b4: 45.814899, c: 13.1746}
  specific_heat: 0.128999993205
  symbol: Tl
  van_der_waals_radii: 196.0
  volume: 31.2800006866
  z: 81.0
Tm:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 175.0
  boil: 2223.0
  color: '#00D452'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 9.32100009918
  electronegativity: 1.25
  f_elec: 13.0
  first_ionization_energy: 6.18430995941
  group: 0.0
  mass: 168.934005737
  melt: 1818.15002441
  name: Thulium
  p_elec: 0.0
  period: 6.0
  production: 0.519999980927
  s_elec: 2.0
  scattering_factors: {a1: 28.1819, a2: 15.8851, a3: 15.1542, a4: 2.98706, b1: 2.02859,
    b2: 0.238849, b3: 10.9975, b4: 102.960999, c: 6.75621}
  specific_heat: 0.159999996424
  symbol: Tm
  van_der_waals_radii: -1.0
  volume: 30.3799991608
  z: 69.0
U:
  atomic_radii: 175.0
  boil: 4404.0
  color: '#008FFF'
  covalent_radii: -1.0
  d_elec: 1.0
  density: 18.9500007629
  electronegativity: 1.37999999523
  f_elec: 3.0
  first_ionization_energy: 6.19404983521
  group: 0.0
  mass: 238.029006958
  melt: 1405.15002441
  name: Uranium
  p_elec: 0.0
  period: 7.0
  production: 2.70000004768
  s_elec: 2.0
  scattering_factors: {a1: 36.0228, a2: 23.4128, a3: 14.9491, a4: 4.188, b1: 0.5293,
    b2: 3.3253, b3: 16.092699, b4: 100.612999, c: 13.3966}
  specific_heat: 0.115999996662
  symbol: U
  van_der_waals_radii: 186.0
  volume: 20.0300006866
  z: 92.0
V:
  HHI_P: 3300.0
  HHI_R: 3400.0
  atomic_radii: 135.0
  boil: 3680.0
  color: '#A6A6AB'
  covalent_radii: 125.0
  d_elec: 3.0
  density: 6.11000013351
  electronegativity: 1.62999999523
  f_elec: 0.0
  first_ionization_energy: 6.74620008469
  group: 5.0
  mass: 50.9415016174
  melt: 2175.14990234
  name: Vanadium
  p_elec: 0.0
  period: 4.0
  production: 120.0
  s_elec: 2.0
  scattering_factors: {a1: 10.2971, a2: 7.3511, a3: 2.0703, a4: 2.0571, b1: 6.8657,
    b2: 0.4385, b3: 26.893801, b4: 102.477997, c: 1.2199}
  specific_heat: 0.488999992609
  symbol: V
  van_der_waals_radii: -1.0
  volume: 13.1300001144
  z: 23.0
W:
  HHI_P: 7000.0
  HHI_R: 4300.0
  atomic_radii: 135.0
  boil: 5828.0
  color: '#2194D6'
  covalent_radii: 146.0
  d_elec: 4.0
  density: 19.25
  electronegativity: 2.3599998951
  f_elec: 14.0
  first_ionization_energy: 7.8639998436
  group: 6.0
  mass: 183.839996338
  melt: 3680.14990234
  name: Tungsten
  p_elec: 0.0
  period: 6.0
  production: 1.29999995232
  s_elec: 2.0
  scattering_factors: {a1: 29.0818, a2: 15.43, a3: 14.4327, a4: 5.11982, b1: 1.72029,
    b2: 9.2259, b3: 0.321703, b4: 57.056, c: 9.8875}
  specific_heat: 0.131999999285
  symbol: W
  van_der_waals_radii: -1.0
  volume: 16.1399993896
  z: 74.0
Xe:
  atomic_radii: 108.0
  boil: 165.029998779
  color: '#429EB0'
  covalent_radii: 130.0
  d_elec: 0.0
  density: 0.00588699989021
  electronegativity: 2.59999990463
  f_elec: 0.0
  first_ionization_energy: 12.1297998428
  group: 18.0
  mass: 131.292999268
  melt: 161.449996948
  name: Xenon
  p_elec: 0.0
  period: 5.0
  production: 0.0010000000475
  s_elec: 0.0
  scattering_factors: {a1: 20.293301, a2: 19.0298, a3: 8.9767, a4: 1.99, b1: 3.9282,
    b2: 0.344, b3: 26.4659, b4: 64.2658, c: 3.7118}
  specific_heat: 0.158000007272
  symbol: Xe
  van_der_waals_radii: 216.0
  volume: 58.506
  z: 54.0
Y:
  HHI_P: 9800.0
  HHI_R: 2600.0
  atomic_radii: 180.0
  boil: 3609.0
  color: '#94FFFF'
  covalent_radii: 162.0
  d_elec: 1.0
  density: 4.46899986267
  electronegativity: 1.22000002861
  f_elec: 0.0
  first_ionization_energy: 6.21710014343
  group: 3.0
  mass: 88.9058990479
  melt: 1799.15002441
  name: Yttrium
  p_elec: 0.0
  period: 5.0
  production: 33.0
  s_elec: 2.0
  scattering_factors: {a1: 17.775999, a2: 10.2946, a3: 5.72629, a4: 3.26588, b1: 1.4029,
    b2: 12.8006, b3: 0.125599, b4: 104.353996, c: 1.91213}
  specific_heat: 0.298000007868
  symbol: Y
  van_der_waals_radii: -1.0
  volume: 32.5400009155
  z: 39.0
Yb:
  HHI_P: 9500.0
  HHI_R: 3100.0
  atomic_radii: 175.0
  boil: 1469.0
  color: '#00BF38'
  covalent_radii: -1.0
  d_elec: 0.0
  density: 6.96500015259
  electronegativity: 1.10000002384
  f_elec: 14.0
  first_ionization_energy: 6.25415992737
  group: 0.0
  mass: 173.054000854
  melt: 1097.15002441
  name: Ytterbium
  p_elec: 0.0
  period: 6.0
  production: 3.20000004768
  s_elec: 2.0
  scattering_factors: {a1: 28.664101, a2: 15.4345, a3: 15.3087, a4: 2.98963, b1: 1.9889,
    b2: 0.257119, b3: 10.6647, b4: 100.417, c: 7.56672}
  specific_heat: 0.155000001192
  symbol: Yb
  van_der_waals_radii: -1.0
  volume: 40.2299995422
  z: 70.0
Zn:
  HHI_P: 1600.0
  HHI_R: 1900.0
  atomic_radii: 135.0
  boil: 1180.0
  color: '#7D80B0'
  covalent_radii: 131.0
  d_elec: 10.0
  density: 7.13399982452
  electronegativity: 1.64999997616
  f_elec: 0.0
  first_ionization_energy: 9.39420032501
  group: 12.0
  mass: 65.3799972534
  melt: 692.880004883
  name: Zinc
  p_elec: 0.0
  period: 4.0
  production: 70.0
  s_elec: 2.0
  scattering_factors: {a1: 14.0743, a2: 7.0318, a3: 5.1652, a4: 2.41, b1: 3.2655,
    b2: 0.2333, b3: 10.3163, b4: 58.709702, c: 1.3041}
  specific_heat: 0.388000011444
  symbol: Zn
  van_der_waals_radii: 139.0
  volume: 14.8249998093
  z: 30.0
Zr:
  HHI_P: 3400.0
  HHI_R: 2600.0
  atomic_radii: 155.0
  boil: 4682.0
  color: '#94E0E0'
  covalent_radii: 148.0
  d_elec: 2.0
  density: 6.50600004196
  electronegativity: 1.33000004292
  f_elec: 0.0
  first_ionization_energy: 6.63390016556
  group: 4.0
  mass: 91.2239990234
  melt: 2125.14990234
  name: Zirconium
  p_elec: 0.0
  period: 5.0
  production: 165.0
  s_elec: 2.0
  scattering_factors: {a1: 17.876499, a2: 10.948, a3: 5.41732, a4: 3.65721, b1: 1.27618,
    b2: 11.916, b3: 0.117622, b4: 87.662697, c: 2.06929}
  specific_heat: 0.277999997139
  symbol: Zr
  van_der_waals_radii: -1.0
  volume: 23.3899993896
  z: 40.0

